New Rules for Causal Identification with Background Knowledge

Identifying causal relations is crucial for a variety of downstream tasks. In additional to observational data, background knowledge (BK), which could be attained from human expertise or experiments, is usually introduced for uncovering causal relations. This raises an open problem that in the presence of latent variables, what causal relations are identifiable from observational data and BK. In this paper, we propose two novel rules for incorporating BK, which offer a new perspective to the open problem. In addition, we show that these rules are applicable in some typical causality tasks, such as determining the set of possible causal effects with observational data. Our rule-based approach enhances the state-of-the-art method by circumventing a process of enumerating block sets that would otherwise take exponential complexity.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> topo.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, -0.75) {assumption};
		\node [style=none] (1) at (-3.5, 0) {Correct BK};
		\node [style=none] (2) at (1, 1) {};
		\node [style=none] (3) at (3, 3) {Lemma \ref{lemma: complete C}};
		\node [style=none] (4) at (3, 1) {Lemma \ref{lemma: no intersect}};
		\node [style=none] (5) at (3, -1) {Lemma \ref{lemma: no different directions}};
		\node [style=none] (6) at (3, -3) {Lemma \ref{lemma:step 2 no new unshilded colliders}};
		\node [style=none] (7) at (8, -1) {Lemma \ref{lemma: only tails in alg}};
		\node [style=none] (8) at (13, -2) {Lemma \ref{lemma:balanced property}};
		\node [style=none] (9) at (13, 0) {Lemma \ref{lemma:chordal property}};
		\node [style=none] (10) at (18.25, -1) {Lemma \ref{lemma:circle edge complete}};
		\node [style=none] (11) at (-1.5, 0) {};
		\node [style=none] (12) at (1, 3) {};
		\node [style=none] (13) at (1, -1) {};
		\node [style=none] (14) at (1, -3) {};
		\node [style=none] (15) at (6.25, -1) {};
		\node [style=none] (16) at (11, 0) {};
		\node [style=none] (17) at (11, -2) {};
		\node [style=none] (18) at (15, -1) {};
		\node [style=none] (19) at (5, -1) {};
		\node [style=none] (20) at (8, -0.75) {};
		\node [style=none] (21) at (8, -1.5) {};
		\node [style=none] (22) at (4, -0.5) {};
		\node [style=none] (23) at (10, -1) {};
		\node [style=none] (24) at (17.25, -0.5) {};
		\node [style=none] (25) at (17.25, -1.5) {};
		\node [style=none] (26) at (15, 0) {};
		\node [style=none] (27) at (15, -2) {};
		\node [style=none] (28) at (18, -0.5) {};
		\node [style=none] (29) at (18, -1.5) {};
		\node [style=none] (30) at (5, 3) {};
		\node [style=none] (31) at (5, -3) {};
		\node [style=none] (32) at (5, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=directed edge] (11.center) to (12.center);
		\draw [style=directed edge] (11.center) to (2.center);
		\draw [style=directed edge] (11.center) to (13.center);
		\draw [style=directed edge] (11.center) to (14.center);
		\draw [style=directed edge] (19.center) to (15.center);
		\draw [style=directed edge] (20.center) to (16.center);
		\draw [style=directed edge] (21.center) to (17.center);
		\draw [style=directed edge, bend left=15, looseness=0.75] (22.center) to (16.center);
		\draw [style=directed edge] (26.center) to (24.center);
		\draw [style=directed edge] (27.center) to (25.center);
		\draw [style=directed edge, in=90, out=0, looseness=0.75] (30.center) to (28.center);
		\draw [style=directed edge, in=-105, out=0, looseness=0.50] (31.center) to (29.center);
		\draw [style=directed edge, in=120, out=15, looseness=0.75] (32.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

